Structure Enhanced Graph Neural Networks for Link Prediction

Graph Neural Networks (GNNs) have shown promising results in various tasks, among which link prediction is an important one. GNN models usually follow a node-centric message passing procedure that aggregates the neighborhood information to the central node recursively. Following this paradigm, features of nodes are passed through edges without caring about where the nodes are located and which role they played. However, the neglected topological information is shown to be valuable for link prediction tasks. In this paper, we propose Structure Enhanced Graph neural network (SEG) for link prediction. SEG introduces the path labeling method to capture surrounding topological information of target nodes and then incorporates the structure into an ordinary GNN model. By jointly training the structure encoder and deep GNN model, SEG fuses topological structures and node features to take full advantage of graph information. Experiments on the OGB link prediction datasets demonstrate that SEG achieves state-of-the-art results among all three public datasets.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes

version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

version 1.10    Bug fixes

version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

version 1.15    New structured affiliation command.
                New commands for acknowledgements.

version 1.16    Formatting changes for headers and footers.

version 1.17    Formatting changes for margins and lists.  Bug fixes.

version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.

version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

version 1.20    Bug fixes, documentation updates

version 1.21    Bibliography changes: added arXiv, some cleanup

version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

version 1.23    Added PACM PL journal option.

version 1.24    Added IMWUT journal option.

version 1.25    Updated PACMPL journal option.

version 1.26    Bug fixes

version 1.27    Bug fixes

version 1.28    Bug fixes: natbib=false now behaves correctly.

version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.38    Increase default font size for SIGPLAN

Version 1.39    Added \authornotemark commmand

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.41    Rearranged bib files
                Added new badges

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.43    Bug fixes

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.47    New journal: THRI

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.49    New jorunal:  DTRAP

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.52    Another rewording of licenses

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.63	New journals: TQUANT, FACMP

Version 1.63a   Moved TQUANT to TQC

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography


Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.75.  \country is now obligatory for addresses.
	       Added \AtBeginMaketitle


==> rebuttal.txt <==
Reviewer#1
Q1:Technical contribution.
A1:Our work is not a simple modification of SEAL.
First, By summarizing and analyzing the topology-based methods in Eq.(2), we found that paths are important and propose a new path labeling method: Nodes in paths with different length are marked differently, while in DRNL method, nodes with different relative position to target nodes are marked differently(line402-456). We give experimental comparisons in Table3.
Second, SEAL directly uses label embedding as GNNs' input, while we propose a structure encoder to capture structure similarity explicitly(s_structure in Fig.3 left) and introduce a feature fusion module to enhance GNNs with structure info(Fig.3 right).

Q2:Complexity and Scalability.
A2:Our implementation is not path counting. We implement path labeling by summing shortest-path-distance(SPD) so the time complexity is the same as SEAL. Our experiment on large-scale OGB datasets(Table1) also shows the scalability of the method.

Q3:Algo.1 line2, line4 unclear.
A3:Details for line2, line4 are pre-defined in Def.4.1(line332), Def.4.2(line386), and described in line336-344.

Q4:Information and embedding about c_u.
A4:Good question. Actually, SEAL directly uses node label while we use a structure encoder(1GCN layer+MLP) to capture both c_u and its neighbor's info. SEG-SE(in Table 3) indicates the efficacy of the encoder. Mapping c_u into embedding space is a general way to treat discrete values. We set dim the same as size of input feature and will clarify in final version.

Q5:Datasets selection.
A5:Datasets like Cora/Citeseer are not used because: (1)They are generally used for node classification tasks (2)Their drawbacks are concluded in[11], large graph datasets are more convincing. BTW, we also compare GCN and GraphSAGE on chosen datasets, see Table2.

Q6:Subgraph and sampling ratio.
A6:These settings are irrelevant to scalability, they are kept the same with SEAL for a fair comparison.

Q7:Relationship between s(i,j) and c_u is unclear.
A7:We first generate structure embedding z_u from c_u(Algo.1), then calculate s_structure(namely, s(i, j)) from z_i and z_j(line482).

Q8:f and \phi are not defined.
A8:f and \phi are common notations for general function mapping and they are explained in line476. 

Q9:the notation G_S in sec.4.1
A9:G_S is the k-hop enclosing subgraph for target nodes. 

We will clarify Q7,Q8,Q9 in the final version. 

Q10:How links are predicted?
A10:We formulate link prediction problem as a semi-supervised classification problem(line255-256). Model outputs(eq.4) can be used to predict link existence by setting a threshold.

Q11:About datasets and Training details for reproducibility.
A11:Datasets we used are cited by many papers(https://ogb.stanford.edu/docs/leader_linkprop/). Our code is publicly available(line25). We also describe training details at sec.5.1.4.


Reviewer#2
Q1:PL vs. DE-GNN-SPD.
A1:(1)DE-GNN-SPD directly uses two SPD to two target nodes while PL use sum of them. (2)PL masks the link between two target nodes when computing SPD.

Q2:About negative injection.
A2:We focus on addressing how to encode structure feature. So negative injection in SEAL are not introduced. 

Q3:Can SEG handle unseen nodes?
A3:Yes, overall progress follows inductive settings like GraphSAGE.

Q4:Dimension of structure embedding.
A4:The dimension of one-hot embedding is fixed, regardless of which c_u is.

Q5:Show one-hot vectors in Fig 2.
A5:Good suggestion, we will add it in the final version.

Q6:Can SEG handle disconnected 1-hop subgraph?
A6:Yes, in this case, c_u is truncated by \lambda(line397) because we assume path length is infinite.

Q7:About f and \phi.
A7:Please refer to A8 to reviewer#1

Q8:Which DE-GNN is considered?
A8:DE-GNN-SPD for a fair comparison, we will clarify it in the final version.

Q9:Metrics.
A9:We follow paper[11] to apply most suitable metrics to different datasets.

Q10:Another related work.
A10:We will add them in the final version.


Reviewer#3
Q1:Technical contribution.
A1:Please refer to A1 to reviewer#1

Q2:The ablation study only considers one dataset.
A2:Good suggestion, due to the limit of time, we finish experiments listed below:
Method|ppa(Hits@100)
SEAL|0.4880
SEAL-PL|0.4912
SEG-DRNL|0.4920
SEG|0.5059
We will add full results in the final version.

Q3:HOP-REC and CN’s results on OGB leaderboard.
A3:HOP-REC is submitted on the day we submitted the paper(21-10-21) and we did not notice this new SOTA, while it has about 100 times parameters of ours. 
The result of CN is 0.6137 is due to they use validation data, if we do so, SEG achieves 0.6440. For a fair comparison, we unify all methods without using validation data as input.

Q4:Related work missing.
A4:We have cited commonly used models for link prediction in sec.2, and we will add those mentioned in the final version as well.

Reviewer#4
Q1:SEG vs SEAL.
A1:In addition to analyzing how to design structural features and proposing PL, we also propose a framework for how to encode structural features.

Q2:Issue with GNN when node features are absent.
A2:Good suggestion. In the absence of features, node id embedding or label embedding can be used as features, which also provide 1-WL test approximation[25,14]. We will analyze it further in future work.

Q3:Compare with other methods.
A3:The SOTA is not published when we submit the paper, we will follow their work in further research.
